A general framework to test gravity using galaxy clusters III: Observable-mass scaling relations in $f(R)$ gravity

We test two methods, including one that is newly proposed in this work, for correcting for the effects of chameleon $f(R)$ gravity on the scaling relations between the galaxy cluster mass and four observable proxies. Using the first suite of cosmological simulations that simultaneously incorporate both full physics of galaxy formation and Hu-Sawicki $f(R)$ gravity, we find that these rescaling methods work with a very high accuracy for the gas temperature, the Compton $Y$-parameter of the Sunyaev-Zel'dovich (SZ) effect and the X-ray analogue of the $Y$-parameter. This allows the scaling relations in $f(R)$ gravity to be mapped to their $\Lambda$CDM counterparts to within a few percent. We confirm that a simple analytical tanh formula for the ratio between the dynamical and true masses of haloes in chameleon $f(R)$ gravity, proposed and calibrated using dark-matter-only simulations in a previous work, works equally well for haloes identified in simulations with two very different -- full-physics and non-radiative -- baryonic models. The mappings of scaling relations can be computed using this tanh formula, which depends on the halo mass, redshift and size of the background scalar field, also at a very good accuracy. Our results can be used for accurate determination of the cluster mass using SZ and X-ray observables, and will form part of a general framework for unbiased and self-consistent tests of gravity using data from present and upcoming galaxy cluster surveys. We also propose an alternative test of gravity, using the $Y_{\rm X}$-temperature relation, which does not involve mass calibration.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
